Improving Execution Concurrency in Partial-Order Plans via Block-Substitution

Partial-order plans in AI planning facilitate execution flexibility and several other tasks, such as plan reuse, modification, and decomposition, due to their less constrained nature. A \acrfull*{pop} specifies partial-order over actions, providing the flexibility of executing unordered actions in different sequences. This flexibility can be further extended by enabling parallel execution of actions in the POP to reduce its overall execution time. While extensive studies exist on improving the flexibility of a POP by optimizing its action orderings through plan deordering and reordering, there has been limited focus on the flexibility of executing actions concurrently in a plan. Flexibility of executing actions concurrently, referred to as concurrency, in a POP can be achieved by incorporating action non-concurrency constraints, specifying which actions can not be executed in parallel. This work establishes the necessary and sufficient conditions for non-concurrency constraints between two actions or two subplans with respect to a planning task. We also introduce an algorithm to improve a plan's concurrency by optimizing resource utilization through substitutions of the plan's subplans with respect to the corresponding planning task. Our algorithm employs block deordering that eliminates orderings in a POP by encapsulating coherent actions in blocks, and then exploits blocks as candidate subplans for substitutions. Experiments over the benchmark problems from International Planning Competitions (IPC) exhibit considerable improvement in plan concurrency.

==> domain_info.csv <==
domain,problems,plans,initialsize,goperators,variables,av
"barman(IPC7{,} IPC8)",20,54,206,2131,317,0
blocks(IPC2),50,148,77,466,29,0
child-snack(IPC8),6,8,68,3523,71,3
data-network(IPC9),12,17,131,6911,256,0
depots(IPC3),21,73,57,1818,43,2
"elevator(IPC2{,} IPC6{,} IPC7)",50,304,52,2407,18,2
"floor-tile(IPC7{,} IPC8)",7,44,47,215,21,2
"freecell(IPC2{,} IPC3)",50,191,55,13158,69,0
genome-edit-distances(IPC8),20,93,121,7592,46,0
grid(IPC1),5,15,65,8586,24,0
gripper(IPC1),20,20,70,188,26,1
hiking(IPC8),20,111,50,9283,14,0
"logistics(IPC1{,} IPC2)",50,161,86,6112,34,21
mystery(IPC1),19,28,11,9130,40,0
mystery-prime(IPC1),30,61,11,15397,40,0
parc-printer(IPC6),30,116,47,319,63,1
"parking(IPC7{,} IPC8)",20,144,79,67111,107,0
pathways(IPC5),22,36,147,1467,233,0
"peg-solitaire(IPC6{,} IPC7)",30,258,31,185,34,0
"pipesworld(IPC4{,} IPC5)",43,392,41,7572,265,0
"rovers(IPC3{,} IPC5)",40,143,76,3388,123,6
"satellite(IPC3{,} IPC4)",36,158,88,42891,72,6
scanalyzer-3d(IPC7),20,118,41,55827,24,0
storage(IPC5),20,54,26,1304,30,0
tetris(IPC8),19,25,65,35023,2308,0
thoughtful(IPC8),15,47,91,6723,261,0
tidybot(IPC7),17,58,62,39688,432,0
tpp(IPC5),30,58,120,7738,143,3
"transport(IPC6{,} IPC7{,} IPC8)",20,87,196,44987,22,3
trucks(IPC5),18,69,36,3814,20,0
"woodworking(IPC6{,} IPC7)",30,130,58,4811,232,0
zenotravel(IPC3),20,54,33,5218,16,0
Total,810,3275,66,13277,116,2


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



